Protoplanetary and debris disks in the $\eta$ Chamaeleontis Association: A sub-millimeter survey obtained with APEX/LABOCA

Nearby associations are ideal regions to study coeval samples of protoplanetary and debris disks down to late M-type stars. Those aged 5-10,Myrs, where most of the disk should have already dissipated forming planets, are of particular interest. We present the first complete study of both protoplanetary and debris disks in a young region, using the $\eta$ Chamaeleontis association as a test bench to study the cold disk content. We obtained sub-millimeter data for the entire core population down to late M-type stars, plus a few halo members. We performed a continuum sub-millimeter survey with APEX/LABOCA of all the core populations of $\eta$ Cha association. Disk properties have been derived by modeling protoplanetary and debris disks using RADMC 2D and DMS, respectively. We find that protoplanetary disks in $\eta$ Cha typically have holes with radii of the order of 0.01 to 0.03 AU, while ring-like emission from the debris disks is located between 20 au and 650 au from the central star. The parallaxes and Gaia eDR3 photometry, in combination with the PARSEC and COLIBRI isochrones, enable us to confirm an age of $\eta$ Cha between 7 and 9 Myrs. In general, the disk mass seems insufficient to support accretion over a long time, even for the lowest mass accretors, a clear difference compared with other regions and also a sign that the mass budget is further underestimated. We do not find a correlation between the stellar masses, accretion rates, and disk masses, although this could be due to sample issues. We confirm that the presence of inner holes is not enough to stop accretion unless accompanied by dramatic changes to the total disk mass content. Comparing $\eta$ Cha with other regions at different ages, we find that the physical processes responsible for debris disks (e.g., dust growth, dust trapping) efficiently act in less than 5 Myrs.

==> list_sources.dat <==
2MASSJ08411947-7857481
2MASSJ08431222-7904123
2MASSJ08414471-7902531
2MASSJ08361072-7908183
2MASSJ08385150-7916136
2MASSJ08413030-7853064
2MASSJ08431857-7905181
2MASSJ08440914-7833457
2MASSJ08365623-7856454
2MASSJ08413703-7903304
2MASSJ08422372-7904030
2MASSJ08422710-7857479
2MASSJ08423879-7854427
2MASSJ08430723-7904524
2MASSJ08441637-7859080
2MASSJ08443188-7846311
2MASSJ08470165-7859345
2MASSJ08475676-7854532
2MASSJ10052006-7748423
2MASSJ10052006-7748423
2MASSJ08014860-8058052
2MASSJ08202975-8003259


==> list_sources_plxdr2.dat <==
# target_id              parallax           parallax_error       pmra                pmra_error           pmdec              pmdec_error         radial_velocity    radial_velocity_error
  2MASSJ08411947-7857481 10.04418069784487  0.09119788307820903  -29.77607383960709  0.2162678704779327   26.60046994610147  0.2450464932319722  ""                 ""                   
  2MASSJ08431222-7904123 10.09596275461348  0.03887342105149739  -27.16770011702149  0.07173132855949822  28.015186167649333 0.07313331206187376 ""                 ""                   
  2MASSJ08414471-7902531 9.998698583064094  0.032747204764286934 -30.745872502481834 0.05944274507573692  27.03823364998554  0.08378579055276375 ""                 ""                   
  2MASSJ08361072-7908183 10.152707163271032 0.08937088392878248  -28.618907265140887 0.1408212648645263   28.03143853839747  0.15597934137336036 ""                 ""                   
  2MASSJ08385150-7916136 9.957807219242863  0.08668155458642768  -28.493704309501158 0.1481719891117773   26.619075214524823 0.1906584975612889  ""                 ""                   
  2MASSJ08413030-7853064 10.1206940451062   0.0600394168841399   -30.245373581114016 0.12298934635263298  28.23470323178148  0.14012500297345104 ""                 ""                   
  2MASSJ08431857-7905181 10.908430306833274 0.31231362022571046  -27.342782518133525 0.486944347170776    27.322975474194624 0.5710114448378739  ""                 ""                   
  2MASSJ08431857-7905181 ""                 ""                   ""                  ""                   ""                 ""                  ""                 ""                   
  2MASSJ08440914-7833457 10.15392896951297  0.08207767599736453  -29.53769541592905  0.14283485334747734  26.231964005160567 0.15485274263973361 ""                 ""                   
  2MASSJ08365623-7856454 9.98356168324573   0.12620719221855528  -29.63673183814257  0.24600089532505895  27.574266370986056 0.21858799207589638 17.57688902377148  1.3717576311612636   
  2MASSJ08413703-7903304 10.11996435443487  0.0365369377574329   -28.594741620342507 0.06295038287974139  27.419400805769545 0.08891404581722713 ""                 ""                   
  2MASSJ08413703-7903304 ""                 ""                   ""                  ""                   ""                 ""                  ""                 ""                   
  2MASSJ08422372-7904030 10.04770906804528  0.02354038740905503  -30.85986786133875  0.04232182406653352  25.876764779298696 0.05479725650028299 16.009371545476796 1.2070890747138354   
  2MASSJ08422710-7857479 10.124892245251424 0.04523072143917969  -30.295757923425754 0.07665776443218651  27.250387842028154 0.09195432000189073 ""                 ""                   
  2MASSJ08423879-7854427 10.191703167209035 0.04185979473622774  -29.164180184919797 0.07403508603199711  27.009548161316552 0.08182934594870706 ""                 ""                   
  2MASSJ08430723-7904524 10.127820820257234 0.02384857505771256  -30.18481551043288  0.04081402033753112  27.45429253470868  0.04437307536110611 ""                 ""                   
  2MASSJ08443188-7846311 10.185725811686368 0.03132528793591995  -30.3011325551691   0.056883757690324506 26.857984660257518 0.04910526917594813 ""                 ""                   
  2MASSJ08470165-7859345 10.143619953482183 0.0258276120297879   -30.123347401979167 0.04682029072141966  26.684966328474566 0.03892368766840412 ""                 ""                   
  2MASSJ08475676-7854532 10.452199159489643 0.06601023900104948  -30.137646393829197 0.12083775510877484  26.514003623953347 0.11694966521946833 ""                 ""                   

